Nonlinear elliptic-parabolic problems

We introduce a notion of viscosity solutions for a general class of elliptic-parabolic phase transition problems. These include the Richards equation, which is a classical model in filtration theory. Existence and uniqueness results are proved via the comparison principle. In particular, we show existence and stability properties of maximal and minimal viscosity solutions for a general class of initial data. These results are new even in the linear case, where we also show that viscosity solutions coincide with the regular weak solutions introduced in [Alt&Luckhaus 1983].

==> Xi.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Xi.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4)%
    \put(0,0){\includegraphics[width=\unitlength]{Xi.pdf}}%
    \put(0.46666667,0.35555556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.86666667,0.1511111){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.8933333,0.05777776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t = -r$}}}%
    \put(0.8933333,0.28){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t = r$}}}%
    \put(0.6109692,0.30019673){\color[rgb]{0,0,0}\rotatebox{12.92084482}{\makebox(0,0)[lb]{\smash{$\abs{x}=r$}}}}%
    \put(0.49777779,0.02222222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial_\bot \Xi_r$}}}%
    \put(0.49777779,0.31111111){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial^\top \Xi_r$}}}%
    \put(0.51111111,0.14666667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_r$}}}%
    \put(0.13333337,0.22222219){\color[rgb]{0,0,0}\rotatebox{45.60073784}{\makebox(0,0)[lb]{\smash{$\partial_L \Xi_r$}}}}%
  \end{picture}%
\endgroup%


==> Zzero.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zzero.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38888889)%
    \put(0,0){\includegraphics[width=\unitlength]{Zzero.pdf}}%
    \put(0.8,0.08888889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x \cdot \nu$}}}%
    \put(0.7,0.2){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.52222222,0.35555556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho_0$}}}%
    \put(0.65555556,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho_0 - \hat \om \tau$}}}%
    \put(0.4382716,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.92222222,0.32222222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_0$}}}%
    \put(0.92222222,0.04444444){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_0 -\tau$}}}%
    \put(0.2111111,0.07777778){\color[rgb]{0,0,0}\rotatebox{0.04341432}{\makebox(0,0)[lb]{\smash{$\partial \Xi(P_v)$}}}}%
    \put(0.33333333,0.12222222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma_\tau$}}}%
    \put(0.9,0.28395062){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\zeta, t_0)$}}}%
    \put(0.05061728,0.35555556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\xi, t_0)$}}}%
    \put(0.26666667,0.31111111){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\nu$}}}%
    \put(0.27160494,0.3617284){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\nu,m_v)$}}}%
    \put(0.47160494,0.26666667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\nu,2m_v)$}}}%
  \end{picture}%
\endgroup%


==> contact.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'contact.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4)%
    \put(0,0){\includegraphics[width=\unitlength]{contact.pdf}}%
    \put(0.79987291,0.09485856){\color[rgb]{0,0,0}\rotatebox{30.65503692}{\makebox(0,0)[lb]{\smash{$\Xi(P)$}}}}%
    \put(0.50720392,0.21428571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.19963369,0.28693529){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_u$}}}%
    \put(0.8931624,0.11233212){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_v$}}}%
    \put(0.73333333,0.2){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t=t_0$}}}%
    \put(0.51630019,0.01295068){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\set{W\leq 0}$}}}%
    \put(0.16922212,0.01813095){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\set{Z\geq 0}$}}}%
    \put(0.03108162,0.22313097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\set{u\geq 0}$}}}%
    \put(0.86645237,0.00604365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\set{v\leq 0}$}}}%
    \put(0.04444444,-0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x\cdot \nu$}}}%
    \put(0,0.06666667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.6,0.19382716){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\nu$}}}%
    \put(0.61111111,0.15555556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\nu,m_v)$}}}%
    \put(0.61111111,0.08888889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\nu,m_u)$}}}%
    \put(0.92839506,0.05432099){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Xi(P_v)$}}}%
    \put(0.11111111,0.35061728){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Xi(P_u)$}}}%
    \put(0.31111111,0.16666667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\nu,m_u)$}}}%
  \end{picture}%
\endgroup%


==> finspeedv.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'finspeedv.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38888889)%
    \put(0,0){\includegraphics[width=\unitlength]{finspeedv.pdf}}%
    \put(0.25555556,0.08888889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x\cdot \nu$}}}%
    \put(0.14444444,0.2){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.32222222,0.01111111){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho_0$}}}%
    \put(0.55555556,0.07283951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\e_1$}}}%
    \put(0.48888889,0.04444444){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\e$}}}%
    \put(0.71111111,0.04444444){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\e$}}}%
    \put(0.06666667,0.34444444){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\zeta,\si')$}}}%
    \put(0.62222222,0.34444444){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\xi',\si') \in \Pi_v$}}}%
    \put(0.91989925,0.27818662){\color[rgb]{0,0,0}\rotatebox{-12.73254211}{\makebox(0,0)[lb]{\smash{$\partial \Xi$}}}}%
    \put(0.87777778,0.32222222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t = \si'$}}}%
    \put(0.87777778,0.1){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t = \si' - \e$}}}%
    \put(0.42963151,0.22331899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K$}}}%
    \put(0.65826763,0.2219897){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma$}}}%
    \put(0.67777778,0.14444444){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vp<0$}}}%
    \put(0.52222222,0.14444444){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vp>0$}}}%
    \put(0.9,0.23333333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v > 0$}}}%
    \put(0.71604938,0.26666667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\nu$}}}%
  \end{picture}%
\endgroup%


==> gradientBlowup.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gradientBlowup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44444444)%
    \put(0,0){\includegraphics[width=\unitlength]{gradientBlowup.pdf}}%
    \put(0.44742443,0.35785261){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_0$}}}%
    \put(0.40038173,0.35303791){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$a_0^2$}}}}%
    \put(0.35787233,0.28209878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_1$}}}%
    \put(0.23371503,0.29799385){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$a_1^2$}}}}%
    \put(0.30844171,0.1054148){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_2$}}}%
    \put(0.12138068,0.19150511){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$a_2^2$}}}}%
    \put(0.95633907,0.20418361){\color[rgb]{0,0,0}\rotatebox{-74.18914496}{\makebox(0,0)[lb]{\smash{$\partial \Xi$}}}}%
    \put(0.35352361,0.03064871){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.03307286,0.42176471){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.67693858,0.04327862){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v > 0$}}}%
    \put(0.01553407,0.38311242){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_0$}}}%
    \put(0.01553407,0.34173631){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0.54572792,0.41809581){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0)$}}}%
    \put(0.01553407,0.10926065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_3$}}}%
    \put(0.01553407,0.26204896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
    \put(0.16664302,0.10937108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ga a_2^2$}}}%
    \put(0.59016547,0.35934229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_0$}}}%
    \put(0.75683217,0.3204534){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_1$}}}%
    \put(0.86794328,0.24267546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_2$}}}%
    \put(0.89799857,0.06067505){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_3$}}}%
  \end{picture}%
\endgroup%


==> trunk.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trunk.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44444444)%
    \put(0,0){\includegraphics[width=\unitlength]{trunk.pdf}}%
    \put(0.35120932,0.06866417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ga$}}}%
    \put(0.44954793,0.41415263){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial \set{W \leq 0}_\si$}}}%
    \put(0.80059264,0.29590757){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial \set{v \leq 0}_{\si'}$}}}%
    \put(0.66331923,0.02372037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial \Omega_r$}}}%
    \put(0.3299304,0.2395894){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_{i_1}$}}}%
    \put(0.7769272,0.02372037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial \Omega$}}}%
    \put(0.2050951,0.33796098){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xi$}}}%
    \put(0.25496854,0.2807879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat \xi$}}}%
    \put(0.72394989,0.20615705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_{i_m}$}}}%
    \put(0.33577534,0.32234432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B^{i_1}$}}}%
    \put(0.79795864,0.23573671){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B^{i_m}$}}}%
  \end{picture}%
\endgroup%

